PassionSR: Post-Training Quantization with Adaptive Scale in One-Step Diffusion based Image Super-Resolution

Diffusion-based image super-resolution (SR) models have shown superior performance at the cost of multiple denoising steps. However, even though the denoising step has been reduced to one, they require high computational costs and storage requirements, making it difficult for deployment on hardware devices. To address these issues, we propose a novel post-training quantization approach with adaptive scale in one-step diffusion (OSD) image SR, PassionSR. First, we simplify OSD model to two core components, UNet and Variational Autoencoder (VAE) by removing the CLIPEncoder. Secondly, we propose Learnable Boundary Quantizer (LBQ) and Learnable Equivalent Transformation (LET) to optimize the quantization process and manipulate activation distributions for better quantization. Finally, we design a Distributed Quantization Calibration (DQC) strategy that stabilizes the training of quantized parameters for rapid convergence. Comprehensive experiments demonstrate that PassionSR with 8-bit and 6-bit obtains comparable visual results with full-precision model. Moreover, our PassionSR achieves significant advantages over recent leading low-bit quantization methods for image SR. Our code will be at https://github.com/libozhu03/PassionSR.

==> picture/visual_pair/review/0830UV_U_W8A8_V_W8A8/location.yaml <==
accept_image_size: !!python/tuple
- 800
- 2040
- 3
center_x: 1025
center_y: 340
target_height: 350
target_width: 200
up_left: !!python/tuple
- 0
- 0


==> picture/visual_pair/review/0833UV_U_W6A6_V_W6A6/location.yaml <==
accept_image_size: !!python/tuple
- 1000
- 1000
- 3
center_x: 630
center_y: 200
target_height: 150
target_width: 280
up_left: !!python/tuple
- 300
- 800


==> picture/visual_pair/review/0879UV_U_W6A6_V_W6A6/location.yaml <==
accept_image_size: !!python/tuple
- 1000
- 1400
- 3
center_x: 700
center_y: 420
target_height: 150
target_width: 280
up_left: !!python/tuple
- 400
- 330


==> picture/visual_pair/review/0891UV_U_W8A8_V_W8A8/location.yaml <==
accept_image_size: !!python/tuple
- 1000
- 1000
- 3
center_x: 600
center_y: 250
target_height: 150
target_width: 280
up_left: !!python/tuple
- 300
- 500


==> picture/visual_pair/review/0897UV_U_W8A8_V_W8A8/location.yaml <==
accept_image_size: !!python/tuple
- 1000
- 1000
- 3
center_x: 600
center_y: 200
target_height: 150
target_width: 280
up_left: !!python/tuple
- 300
- 800


==> picture/visual_pair/review/Nikon_049_HRUV_U_W6A6_V_W6A6/location.yaml <==
accept_image_size: !!python/tuple
- 1000
- 1000
- 3
center_x: 300
center_y: 200
target_height: 150
target_width: 280
up_left: !!python/tuple
- 0
- 0

